Bridging Theory and Observations: Insights into Star Formation Efficiency and Dust Attenuation in $z > 5$ Galaxies

We investigate early galaxy evolution by modeling self-consistently their radially-resolved evolution of gas, stars, heavy elements, and dust content. Our model successfully reproduces various observed properties of JWST-identified galaxies at $z > 5$, including sizes, stellar masses, star formation rates (SFR), metallicities, and dust-to-stellar mass ratios. We show that the star formation efficiency (SFE), $f_\ast \equiv {\rm SFR}/(f_{\rm b} \dot{M}_{\rm h})$, is regulated by the global equilibrium between cosmological gas inflows, star formation, and gas outflows. Our model predicts $f_\ast \lesssim 20~\%$ for galaxies with halo masses of $M_{\rm h} \sim 10^{11-12}\, M_\odot$ down to $z = 5$, allowing them to reach intrinsic UV magnitudes of $M_{\rm UV} \lesssim -22~{\rm mag}$; when dust attenuation is ignored, the predicted UV luminosity function (LF) at $z \sim 12$ agrees well with observations. However, our model also suggests that these galaxies would be heavily obscured by dust, with high optical depths at 1500~\AA~of $\tau_{1500} \gtrsim 10$, causing the dust-attenuated UV LF to fall significantly below the observed one. This discrepancy highlights the need for mechanisms that mitigate strong dust attenuation, such as dust evacuation from star-forming regions and/or preferential production of large dust grains. Further exploration of these processes is essential for understanding the early stages of galaxy evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
